Gamma-ray emission from high Galactic latitude globular clusters

We analyse 8 years of PASS 8 Fermi-LAT data, in the 60 MeV - 300 GeV energy range, from 30 high Galactic latitude globular clusters. Six of these globular clusters are detected with a TS > 25, with NGC 6254 being detected as gamma-ray bright for the first time. The most significant detection is of the well-known globular cluster 47 Tuc, and we produce a refined spectral fit for this object with a log parabola model. NGC 6093, NGC 6752 and NGC 6254 are fitted with hard, flat power law models, NGC 7078 is best fitted with a soft power law and NGC 6218 is best fitted with a hard, broken power law. This variety of spectral models suggests that there is a variety of gamma-ray source types within globular clusters, in addition to the traditional millisecond pulsar interpretation. We identify a correspondence between diffuse X-ray emission in globular cluster cores and gamma-ray emission. This connection suggests that gamma-ray emission in globular clusters could also arise from unresolved X-ray sources or a relativistic electron population, perhaps generated by the millisecond pulsars. X-ray observations of further gamma-ray bright globular clusters would allow a functional relationship to be determined between diffuse X-ray and gamma-ray emission.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
